EduceLab-Scrolls: Verifiable Recovery of Text from Herculaneum Papyri using X-ray CT

We present a complete software pipeline for revealing the hidden texts of the Herculaneum papyri using X-ray CT images. This enhanced virtual unwrapping pipeline combines machine learning with a novel geometric framework linking 3D and 2D images. We also present EduceLab-Scrolls, a comprehensive open dataset representing two decades of research effort on this problem. EduceLab-Scrolls contains a set of volumetric X-ray CT images of both small fragments and intact, rolled scrolls. The dataset also contains 2D image labels that are used in the supervised training of an ink detection model. Labeling is enabled by aligning spectral photography of scroll fragments with X-ray CT images of the same fragments, thus creating a machine-learnable mapping between image spaces and modalities. This alignment permits supervised learning for the detection of "invisible" carbon ink in X-ray CT, a task that is "impossible" even for human expert labelers. To our knowledge, this is the first aligned dataset of its kind and is the largest dataset ever released in the heritage domain. Our method is capable of revealing accurate lines of text on scroll fragments with known ground truth. Revealed text is verified using visual confirmation, quantitative image metrics, and scholarly review. EduceLab-Scrolls has also enabled the discovery, for the first time, of hidden texts from the Herculaneum papyri, which we present here. We anticipate that the EduceLab-Scrolls dataset will generate more textual discovery as research continues.

==> figures/fragment_results/metrics.csv <==
iterations,crossEntropyLoss,dice,falsePositiveRate,recall
0_0,0.5033833427034009,0.8473100662231445,0.0,0.0
0_20000,0.46437175010999515,0.8579052090644836,0.03138243407011032,0.24353811144828796
0_40000,0.4548451556850084,0.8625479340553284,0.03747580572962761,0.307757169008255
0_60000,0.4539936441628725,0.8613694310188293,0.04642344266176224,0.3496917486190796
0_80000,0.44792962755671145,0.8698921799659729,0.03539038822054863,0.3442842960357666
0_100000,0.4536235986621535,0.8636767268180847,0.056517094373703,0.4208149313926697
0_120000,0.4525486909299405,0.8604097366333008,0.05588049441576004,0.3958856761455536
0_140000,0.44756455285449226,0.8680012226104736,0.0425725057721138,0.3717554211616516
0_160000,0.4440239186990961,0.8710877895355225,0.03387344628572464,0.3436967432498932
0_180000,0.44566003454784786,0.866915762424469,0.042113203555345535,0.36209774017333984
0_200000,0.44646285528662644,0.8677273988723755,0.047109123319387436,0.3951365351676941
0_220000,0.45103507518387265,0.8641899228096008,0.05399109423160553,0.41015830636024475
0_240000,0.4492893852588757,0.8655160069465637,0.05315013974905014,0.41417673230171204
0_260000,0.44474261718061825,0.868309736251831,0.03187880292534828,0.3144340515136719
0_280000,0.44024808099712726,0.8738896250724792,0.033195722848176956,0.3582855463027954
0_300000,0.4571648747093373,0.8562568426132202,0.07039693742990494,0.4492426812648773
0_320000,0.4500574747817804,0.8632370233535767,0.058762967586517334,0.43039771914482117
0_340000,0.44694808009041015,0.8668845295906067,0.0455978661775589,0.38123002648353577
0_360000,0.44903799381107057,0.8644859194755554,0.05616782605648041,0.42417606711387634
0_380000,0.44408886604064546,0.8689989447593689,0.04283023625612259,0.3797197639942169
0_400000,0.44907914370033614,0.8635380864143372,0.05913481488823891,0.4344330430030823
0_420000,0.4453633880959952,0.8678441047668457,0.04849661514163017,0.4036000370979309
0_440000,0.44289806221778605,0.8702809810638428,0.04275962710380554,0.3877238631248474
0_460000,0.4430450933812661,0.8694418668746948,0.044926609843969345,0.39425361156463623
0_480000,0.44391873051548725,0.8665659427642822,0.039604511111974716,0.3458847403526306
0_500000,0.4454281143463817,0.8669901490211487,0.047666266560554504,0.39339980483055115
0_520000,0.4397286948837506,0.8723223209381104,0.04030480980873108,0.3874708414077759
0_540000,0.44623729357728126,0.8667479753494263,0.05040872097015381,0.40703219175338745
0_560000,0.452836913153361,0.8583292365074158,0.07939334958791733,0.4525884687900543
0_580000,0.44085369439194005,0.8722285628318787,0.05745593458414078,0.4141191840171814
0_600000,0.4335623611224433,0.8788301944732666,0.049551863223314285,0.4122358560562134
0_620000,0.43141824804123685,0.8844649195671082,0.05545639619231224,0.46985989809036255

